Convex Relaxations of Maximal Load Delivery for Multi-contingency Analysis of Joint Electric Power and Natural Gas Transmission Networks

Recent increases in gas-fired power generation have engendered increased interdependencies between natural gas and power transmission systems. These interdependencies have amplified existing vulnerabilities to gas and power grids, where disruptions can require the curtailment of load in one or both systems. Although typically operated independently, coordination of these systems during severe disruptions can allow for targeted delivery to lifeline services, including gas delivery for residential heating and power delivery for critical facilities. To address the challenge of estimating maximum joint network capacities under such disruptions, we consider the task of determining feasible steady-state operating points for severely damaged systems while ensuring the maximal delivery of gas and power loads simultaneously, represented mathematically as the nonconvex joint Maximal Load Delivery (MLD) problem. To increase its tractability, we present a mixed-integer convex relaxation of the MLD problem. Then, to demonstrate the relaxation's effectiveness in determining bounds on network capacities, exact and relaxed MLD formulations are compared across various multi-contingency scenarios on nine joint networks ranging in size from 25 to 1,191 nodes. The relaxation-based methodology is observed to accurately and efficiently estimate the impacts of severe joint network disruptions, often converging to the relaxed MLD problem's globally optimal solution within ten seconds.

==> data/GAS-WEIGHT-0.0-hist-FORMULATION.CRDWPGasModel-SOCWRPowerModel-NETWORK.NG11-EP14.csv <==
lb,gas_load
-0.1,16.96787148594377
9.009090909090908,0.0
18.118181818181814,4.116465863453815
27.22727272727272,32.63052208835341
36.33636363636363,15.963855421686745
45.44545454545454,4.718875502008032
54.55454545454544,0.2008032128514056
63.66363636363635,0.6024096385542168
72.77272727272727,24.799196787148592
81.88181818181818,0.0
90.99090909090908,0.0


==> data/GAS-WEIGHT-0.0-hist-FORMULATION.CRDWPGasModel-SOCWRPowerModel-NETWORK.NG134-EP162.csv <==
lb,gas_load
-0.1,16.78463094034378
9.009090909090908,13.346814964610717
18.118181818181814,17.593528816986854
27.22727272727272,18.6046511627907
36.33636363636363,12.841253791708798
45.44545454545454,10.010111223458038
54.55454545454544,6.066734074823054
63.66363636363635,3.437815975733064
72.77272727272727,1.314459049544995
81.88181818181818,0.0
90.99090909090908,0.0


==> data/GAS-WEIGHT-0.0-hist-FORMULATION.CRDWPGasModel-SOCWRPowerModel-NETWORK.NG135-EP179.csv <==
lb,gas_load
-0.1,0.0
9.009090909090908,0.6067961165048543
18.118181818181814,1.2135922330097086
27.22727272727272,5.946601941747573
36.33636363636363,14.805825242718445
45.44545454545454,25.849514563106794
54.55454545454544,26.820388349514563
63.66363636363635,13.106796116504855
72.77272727272727,11.529126213592232
81.88181818181818,0.12135922330097086
90.99090909090908,0.0


==> data/GAS-WEIGHT-0.0-hist-FORMULATION.CRDWPGasModel-SOCWRPowerModel-NETWORK.NG146-EP36.csv <==
lb,gas_load
-0.1,2.3023023023023024
9.009090909090908,3.403403403403403
18.118181818181814,4.804804804804805
27.22727272727272,15.415415415415415
36.33636363636363,29.32932932932933
45.44545454545454,22.32232232232232
54.55454545454544,10.01001001001001
63.66363636363635,10.61061061061061
72.77272727272727,1.8018018018018018
81.88181818181818,0.0
90.99090909090908,0.0


==> data/GAS-WEIGHT-0.0-hist-FORMULATION.CRDWPGasModel-SOCWRPowerModel-NETWORK.NG247-EP240.csv <==
lb,gas_load
-0.1,13.721413721413722
9.009090909090908,14.96881496881497
18.118181818181814,62.16216216216217
27.22727272727272,8.212058212058212
36.33636363636363,0.7276507276507277
45.44545454545454,0.10395010395010396
54.55454545454544,0.10395010395010396
63.66363636363635,0.0
72.77272727272727,0.0
81.88181818181818,0.0
90.99090909090908,0.0


==> data/GAS-WEIGHT-0.0-hist-FORMULATION.CRDWPGasModel-SOCWRPowerModel-NETWORK.NG25-EP14.csv <==
lb,gas_load
-0.1,2.2357723577235777
9.009090909090908,1.9308943089430894
18.118181818181814,4.674796747967481
27.22727272727272,7.215447154471545
36.33636363636363,7.926829268292685
45.44545454545454,23.27235772357724
54.55454545454544,11.6869918699187
63.66363636363635,20.528455284552848
72.77272727272727,11.077235772357724
81.88181818181818,0.508130081300813
90.99090909090908,8.943089430894311


==> data/GAS-WEIGHT-0.0-hist-FORMULATION.CRDWPGasModel-SOCWRPowerModel-NETWORK.NG25-EP30.csv <==
lb,gas_load
-0.1,55.282051282051285
9.009090909090908,0.3076923076923077
18.118181818181814,23.48717948717949
27.22727272727272,0.8205128205128205
36.33636363636363,8.717948717948717
45.44545454545454,1.5384615384615385
54.55454545454544,7.384615384615384
63.66363636363635,0.41025641025641024
72.77272727272727,2.051282051282051
81.88181818181818,0.0
90.99090909090908,0.0


==> data/GAS-WEIGHT-0.0-hist-FORMULATION.CRDWPGasModel-SOCWRPowerModel-NETWORK.NG40-EP39.csv <==
lb,gas_load
-0.1,2.185792349726776
9.009090909090908,3.3879781420765025
18.118181818181814,5.355191256830602
27.22727272727272,13.661202185792352
36.33636363636363,12.131147540983607
45.44545454545454,10.05464480874317
54.55454545454544,23.387978142076502
63.66363636363635,14.426229508196723
72.77272727272727,11.912568306010929
81.88181818181818,3.4972677595628414
90.99090909090908,0.0


==> data/GAS-WEIGHT-0.0-hist-FORMULATION.CRDWPGasModel-SOCWRPowerModel-NETWORK.NG603-EP588.csv <==
lb,gas_load
-0.1,36.22047244094488
9.009090909090908,4.836895388076491
18.118181818181814,3.59955005624297
27.22727272727272,18.11023622047244
36.33636363636363,23.17210348706412
45.44545454545454,6.974128233970754
54.55454545454544,4.611923509561305
63.66363636363635,2.362204724409449
72.77272727272727,0.11248593925759282
81.88181818181818,0.0
90.99090909090908,0.0


==> data/GAS-WEIGHT-1.0-hist-FORMULATION.CRDWPGasModel-SOCWRPowerModel-NETWORK.NG11-EP14.csv <==
lb,gas_load
-0.1,12.650602409638553
9.009090909090908,0.0
18.118181818181814,2.9116465863453813
27.22727272727272,26.305220883534137
36.33636363636363,12.349397590361445
45.44545454545454,18.775100401606423
54.55454545454544,0.0
63.66363636363635,0.3012048192771084
72.77272727272727,26.706827309236946
81.88181818181818,0.0
90.99090909090908,0.0


==> data/GAS-WEIGHT-1.0-hist-FORMULATION.CRDWPGasModel-SOCWRPowerModel-NETWORK.NG134-EP162.csv <==
lb,gas_load
-0.1,16.78463094034378
9.009090909090908,13.346814964610717
18.118181818181814,17.593528816986854
27.22727272727272,18.6046511627907
36.33636363636363,12.740141557128412
45.44545454545454,10.111223458038424
54.55454545454544,6.066734074823054
63.66363636363635,3.437815975733064
72.77272727272727,1.314459049544995
81.88181818181818,0.0
90.99090909090908,0.0


==> data/GAS-WEIGHT-1.0-hist-FORMULATION.CRDWPGasModel-SOCWRPowerModel-NETWORK.NG135-EP179.csv <==
lb,gas_load
-0.1,0.0
9.009090909090908,0.12135922330097086
18.118181818181814,1.4563106796116503
27.22727272727272,2.669902912621359
36.33636363636363,10.922330097087379
45.44545454545454,26.941747572815533
54.55454545454544,19.902912621359224
63.66363636363635,22.936893203883493
72.77272727272727,14.320388349514563
81.88181818181818,0.7281553398058251
90.99090909090908,0.0


==> data/GAS-WEIGHT-1.0-hist-FORMULATION.CRDWPGasModel-SOCWRPowerModel-NETWORK.NG146-EP36.csv <==
lb,gas_load
-0.1,0.10010010010010009
9.009090909090908,1.7017017017017015
18.118181818181814,5.8058058058058055
27.22727272727272,11.21121121121121
36.33636363636363,19.01901901901902
45.44545454545454,21.42142142142142
54.55454545454544,21.02102102102102
63.66363636363635,13.713713713713712
72.77272727272727,6.006006006006006
81.88181818181818,0.0
90.99090909090908,0.0


==> data/GAS-WEIGHT-1.0-hist-FORMULATION.CRDWPGasModel-SOCWRPowerModel-NETWORK.NG247-EP240.csv <==
lb,gas_load
-0.1,13.721413721413722
9.009090909090908,12.162162162162163
18.118181818181814,65.07276507276507
27.22727272727272,7.900207900207901
36.33636363636363,0.9355509355509356
45.44545454545454,0.10395010395010396
54.55454545454544,0.10395010395010396
63.66363636363635,0.0
72.77272727272727,0.0
81.88181818181818,0.0
90.99090909090908,0.0


==> data/GAS-WEIGHT-1.0-hist-FORMULATION.CRDWPGasModel-SOCWRPowerModel-NETWORK.NG25-EP14.csv <==
lb,gas_load
-0.1,0.0
9.009090909090908,0.508130081300813
18.118181818181814,3.5569105691056917
27.22727272727272,7.3170731707317085
36.33636363636363,6.910569105691057
45.44545454545454,24.491869918699187
54.55454545454544,12.804878048780488
63.66363636363635,22.764227642276424
72.77272727272727,11.788617886178864
81.88181818181818,0.508130081300813
90.99090909090908,9.349593495934961


==> data/GAS-WEIGHT-1.0-hist-FORMULATION.CRDWPGasModel-SOCWRPowerModel-NETWORK.NG25-EP30.csv <==
lb,gas_load
-0.1,49.53846153846154
9.009090909090908,0.0
18.118181818181814,26.871794871794876
27.22727272727272,0.0
36.33636363636363,10.358974358974358
45.44545454545454,0.41025641025641024
54.55454545454544,9.64102564102564
63.66363636363635,0.717948717948718
72.77272727272727,2.4615384615384617
81.88181818181818,0.0
90.99090909090908,0.0


==> data/GAS-WEIGHT-1.0-hist-FORMULATION.CRDWPGasModel-SOCWRPowerModel-NETWORK.NG40-EP39.csv <==
lb,gas_load
-0.1,1.967213114754098
9.009090909090908,3.3879781420765025
18.118181818181814,1.8579234972677594
27.22727272727272,9.289617486338798
36.33636363636363,13.879781420765028
45.44545454545454,13.005464480874318
54.55454545454544,15.737704918032785
63.66363636363635,20.437158469945356
72.77272727272727,15.628415300546447
81.88181818181818,4.808743169398907
90.99090909090908,0.0


==> data/GAS-WEIGHT-1.0-hist-FORMULATION.CRDWPGasModel-SOCWRPowerModel-NETWORK.NG603-EP588.csv <==
lb,gas_load
-0.1,36.22047244094488
9.009090909090908,4.836895388076491
18.118181818181814,3.59955005624297
27.22727272727272,18.11023622047244
36.33636363636363,23.05961754780653
45.44545454545454,6.974128233970754
54.55454545454544,4.611923509561305
63.66363636363635,2.362204724409449
72.77272727272727,0.22497187851518563
81.88181818181818,0.0
90.99090909090908,0.0


==> data/POWER-WEIGHT-0.0-hist-FORMULATION.CRDWPGasModel-SOCWRPowerModel-NETWORK.NG11-EP14.csv <==
lb,power_load
-0.1,0.0
9.009090909090908,0.0
18.118181818181814,0.0
27.22727272727272,0.5020080321285141
36.33636363636363,1.6064257028112447
45.44545454545454,48.192771084337345
54.55454545454544,1.6064257028112447
63.66363636363635,8.333333333333332
72.77272727272727,11.044176706827308
81.88181818181818,10.341365461847388
90.99090909090908,18.373493975903614


==> data/POWER-WEIGHT-0.0-hist-FORMULATION.CRDWPGasModel-SOCWRPowerModel-NETWORK.NG134-EP162.csv <==
lb,power_load
-0.1,0.0
9.009090909090908,0.0
18.118181818181814,0.0
27.22727272727272,0.0
36.33636363636363,0.20222446916076847
45.44545454545454,3.640040444893832
54.55454545454544,6.673407482305358
63.66363636363635,19.312436804853387
72.77272727272727,43.47826086956522
81.88181818181818,24.3680485338726
90.99090909090908,2.3255813953488373


==> data/POWER-WEIGHT-0.0-hist-FORMULATION.CRDWPGasModel-SOCWRPowerModel-NETWORK.NG135-EP179.csv <==
lb,power_load
-0.1,0.0
9.009090909090908,0.0
18.118181818181814,0.0
27.22727272727272,0.12135922330097086
36.33636363636363,1.9417475728155338
45.44545454545454,6.553398058252427
54.55454545454544,16.383495145631066
63.66363636363635,26.21359223300971
72.77272727272727,29.36893203883495
81.88181818181818,17.23300970873786
90.99090909090908,2.1844660194174756


==> data/POWER-WEIGHT-0.0-hist-FORMULATION.CRDWPGasModel-SOCWRPowerModel-NETWORK.NG146-EP36.csv <==
lb,power_load
-0.1,0.0
9.009090909090908,0.0
18.118181818181814,0.0
27.22727272727272,0.0
36.33636363636363,0.0
45.44545454545454,0.0
54.55454545454544,0.0
63.66363636363635,0.0
72.77272727272727,0.0
81.88181818181818,5.105105105105105
90.99090909090908,94.8948948948949


==> data/POWER-WEIGHT-0.0-hist-FORMULATION.CRDWPGasModel-SOCWRPowerModel-NETWORK.NG247-EP240.csv <==
lb,power_load
-0.1,0.0
9.009090909090908,0.0
18.118181818181814,0.0
27.22727272727272,0.0
36.33636363636363,0.0
45.44545454545454,0.0
54.55454545454544,0.0
63.66363636363635,0.2079002079002079
72.77272727272727,3.8461538461538463
81.88181818181818,42.723492723492726
90.99090909090908,53.222453222453225


==> data/POWER-WEIGHT-0.0-hist-FORMULATION.CRDWPGasModel-SOCWRPowerModel-NETWORK.NG25-EP14.csv <==
lb,power_load
-0.1,0.40650406504065045
9.009090909090908,0.10162601626016261
18.118181818181814,4.065040650406504
27.22727272727272,0.20325203252032523
36.33636363636363,10.975609756097562
45.44545454545454,0.40650406504065045
54.55454545454544,3.0487804878048785
63.66363636363635,12.398373983739837
72.77272727272727,17.98780487804878
81.88181818181818,19.613821138211385
90.99090909090908,30.792682926829272


==> data/POWER-WEIGHT-0.0-hist-FORMULATION.CRDWPGasModel-SOCWRPowerModel-NETWORK.NG25-EP30.csv <==
lb,power_load
-0.1,0.10256410256410256
9.009090909090908,0.0
18.118181818181814,0.10256410256410256
27.22727272727272,0.923076923076923
36.33636363636363,1.1282051282051282
45.44545454545454,2.4615384615384617
54.55454545454544,12.512820512820513
63.66363636363635,62.256410256410255
72.77272727272727,3.076923076923077
81.88181818181818,11.692307692307692
90.99090909090908,5.743589743589744


==> data/POWER-WEIGHT-0.0-hist-FORMULATION.CRDWPGasModel-SOCWRPowerModel-NETWORK.NG40-EP39.csv <==
lb,power_load
-0.1,0.0
9.009090909090908,0.0
18.118181818181814,0.1092896174863388
27.22727272727272,1.967213114754098
36.33636363636363,4.808743169398907
45.44545454545454,10.92896174863388
54.55454545454544,14.972677595628415
63.66363636363635,22.51366120218579
72.77272727272727,25.46448087431694
81.88181818181818,17.158469945355193
90.99090909090908,2.0765027322404372


==> data/POWER-WEIGHT-0.0-hist-FORMULATION.CRDWPGasModel-SOCWRPowerModel-NETWORK.NG603-EP588.csv <==
lb,power_load
-0.1,0.0
9.009090909090908,0.0
18.118181818181814,0.0
27.22727272727272,0.0
36.33636363636363,0.0
45.44545454545454,0.0
54.55454545454544,0.0
63.66363636363635,7.761529808773904
72.77272727272727,82.45219347581553
81.88181818181818,9.786276715410574
90.99090909090908,0.0


==> data/POWER-WEIGHT-1.0-hist-FORMULATION.CRDWPGasModel-SOCWRPowerModel-NETWORK.NG11-EP14.csv <==
lb,power_load
-0.1,0.0
9.009090909090908,0.0
18.118181818181814,0.0
27.22727272727272,0.5020080321285141
36.33636363636363,1.7068273092369475
45.44545454545454,62.650602409638545
54.55454545454544,1.506024096385542
63.66363636363635,8.63453815261044
72.77272727272727,7.228915662650602
81.88181818181818,9.33734939759036
90.99090909090908,8.433734939759036


==> data/POWER-WEIGHT-1.0-hist-FORMULATION.CRDWPGasModel-SOCWRPowerModel-NETWORK.NG134-EP162.csv <==
lb,power_load
-0.1,1.0111223458038423
9.009090909090908,0.0
18.118181818181814,0.0
27.22727272727272,0.0
36.33636363636363,0.3033367037411527
45.44545454545454,3.741152679474217
54.55454545454544,6.673407482305358
63.66363636363635,20.222446916076848
72.77272727272727,43.377148634984835
81.88181818181818,22.446916076845298
90.99090909090908,2.2244691607684532


==> data/POWER-WEIGHT-1.0-hist-FORMULATION.CRDWPGasModel-SOCWRPowerModel-NETWORK.NG135-EP179.csv <==
lb,power_load
-0.1,8.980582524271844
9.009090909090908,0.0
18.118181818181814,6.189320388349514
27.22727272727272,11.650485436893202
36.33636363636363,7.524271844660194
45.44545454545454,11.407766990291261
54.55454545454544,16.747572815533978
63.66363636363635,16.140776699029125
72.77272727272727,13.592233009708737
81.88181818181818,6.917475728155339
90.99090909090908,0.8495145631067961


==> data/POWER-WEIGHT-1.0-hist-FORMULATION.CRDWPGasModel-SOCWRPowerModel-NETWORK.NG146-EP36.csv <==
lb,power_load
-0.1,0.0
9.009090909090908,0.0
18.118181818181814,0.0
27.22727272727272,0.0
36.33636363636363,0.0
45.44545454545454,0.0
54.55454545454544,0.0
63.66363636363635,0.20020020020020018
72.77272727272727,34.63463463463464
81.88181818181818,24.424424424424423
90.99090909090908,40.74074074074074


==> data/POWER-WEIGHT-1.0-hist-FORMULATION.CRDWPGasModel-SOCWRPowerModel-NETWORK.NG247-EP240.csv <==
lb,power_load
-0.1,8.835758835758837
9.009090909090908,0.2079002079002079
18.118181818181814,0.0
27.22727272727272,0.0
36.33636363636363,0.0
45.44545454545454,0.0
54.55454545454544,0.0
63.66363636363635,0.2079002079002079
72.77272727272727,3.6382536382536386
81.88181818181818,40.02079002079002
90.99090909090908,47.08939708939709


==> data/POWER-WEIGHT-1.0-hist-FORMULATION.CRDWPGasModel-SOCWRPowerModel-NETWORK.NG25-EP14.csv <==
lb,power_load
-0.1,2.2357723577235777
9.009090909090908,0.20325203252032523
18.118181818181814,9.247967479674797
27.22727272727272,0.20325203252032523
36.33636363636363,4.878048780487805
45.44545454545454,0.40650406504065045
54.55454545454544,3.0487804878048785
63.66363636363635,12.601626016260164
72.77272727272727,45.22357723577236
81.88181818181818,7.926829268292685
90.99090909090908,14.02439024390244


==> data/POWER-WEIGHT-1.0-hist-FORMULATION.CRDWPGasModel-SOCWRPowerModel-NETWORK.NG25-EP30.csv <==
lb,power_load
-0.1,0.10256410256410256
9.009090909090908,0.0
18.118181818181814,0.10256410256410256
27.22727272727272,0.923076923076923
36.33636363636363,1.2307692307692308
45.44545454545454,2.4615384615384617
54.55454545454544,12.923076923076923
63.66363636363635,65.23076923076923
72.77272727272727,3.1794871794871797
81.88181818181818,9.12820512820513
90.99090909090908,4.717948717948718


==> data/POWER-WEIGHT-1.0-hist-FORMULATION.CRDWPGasModel-SOCWRPowerModel-NETWORK.NG40-EP39.csv <==
lb,power_load
-0.1,7.103825136612022
9.009090909090908,1.092896174863388
18.118181818181814,1.967213114754098
27.22727272727272,11.147540983606557
36.33636363636363,23.278688524590162
45.44545454545454,19.78142076502732
54.55454545454544,17.04918032786885
63.66363636363635,8.633879781420765
72.77272727272727,6.229508196721312
81.88181818181818,3.4972677595628414
90.99090909090908,0.2185792349726776


==> data/POWER-WEIGHT-1.0-hist-FORMULATION.CRDWPGasModel-SOCWRPowerModel-NETWORK.NG603-EP588.csv <==
lb,power_load
-0.1,3.59955005624297
9.009090909090908,0.33745781777277845
18.118181818181814,1.2373453318335208
27.22727272727272,0.33745781777277845
36.33636363636363,0.0
45.44545454545454,0.0
54.55454545454544,0.0
63.66363636363635,7.649043869516311
72.77272727272727,78.51518560179979
81.88181818181818,8.323959505061868
90.99090909090908,0.0


==> data/pareto.csv <==
weight,percent_gas_served,percent_active_power_served
,44.09116300275417,96.48494858893696
$\lambda = 0.381$,46.070688071155594,95.05115185332055
$\lambda = 0.5$,47.32357536747017,93.99777394383352
$\lambda = 0.605$,48.13059645933401,92.45639072162079
$\lambda = 0.61$,49.09974052175408,90.5299981156111
,50.067382446266926,88.23122034700259


==> data/performance-hundreds-FORMULATION.CRDWPGasModel-SOCWRPowerModel-build_mld_uc.csv <==
solve_time,num_problems_solved
0.12918400764465332,1.0
0.224747896194458,11.0
0.2285630702972412,21.0
0.23062896728515625,31.0
0.2322850227355957,41.0
0.23404693603515625,51.0
0.23598504066467285,61.0
0.23644709587097168,71.0
0.2371230125427246,81.0
0.23769211769104004,91.0
0.23835301399230957,101.0
0.23982000350952148,111.0
0.24049997329711914,121.0
0.24132585525512695,131.0
0.24252891540527344,141.0
0.24311208724975586,151.0
0.243941068649292,161.0
0.24442100524902344,171.0
0.24502301216125488,181.0
0.24599194526672363,191.0
0.2465670108795166,201.0
0.24729108810424805,211.0
0.2484910488128662,221.0
0.24964308738708496,231.0
0.25067806243896484,241.0
0.251676082611084,251.0
0.25244998931884766,261.0
0.25368309020996094,271.0
0.2549550533294678,281.0
0.25640416145324707,291.0
0.25778913497924805,301.0
0.259005069732666,311.0
0.2602500915527344,321.0
0.26098108291625977,331.0
0.2615361213684082,341.0
0.2630150318145752,351.0
0.2640109062194824,361.0
0.2656869888305664,371.0
0.26764488220214844,381.0
0.2692439556121826,391.0
0.2702970504760742,401.0
0.27121996879577637,411.0
0.27179408073425293,421.0
0.27338314056396484,431.0
0.27449893951416016,441.0
0.2759819030761719,451.0
0.2776010036468506,461.0
0.27925801277160645,471.0
0.28087282180786133,481.0
0.283005952835083,491.0
0.2846550941467285,501.0
0.28659605979919434,511.0
0.2895228862762451,521.0
0.29275083541870117,531.0
0.29482102394104004,541.0
0.29789018630981445,551.0
0.3023531436920166,561.0
0.3060429096221924,571.0
0.31000804901123047,581.0
0.31436800956726074,591.0
0.32031893730163574,601.0
0.32965898513793945,611.0
0.3359551429748535,621.0
0.3468780517578125,631.0
0.35152602195739746,641.0
0.36011695861816406,651.0
0.36452603340148926,661.0
0.36942195892333984,671.0
0.3731679916381836,681.0
0.376939058303833,691.0
0.38174009323120117,701.0
0.38416504859924316,711.0
0.3861050605773926,721.0
0.3883249759674072,731.0
0.3913609981536865,741.0
0.3939790725708008,751.0
0.39491915702819824,761.0
0.39676499366760254,771.0
0.39856600761413574,781.0
0.4016690254211426,791.0
0.4048349857330322,801.0
0.40961623191833496,811.0
0.4139068126678467,821.0
0.4182608127593994,831.0
0.4226100444793701,841.0
0.42708778381347656,851.0
0.43102097511291504,861.0
0.4341259002685547,871.0
0.4366331100463867,881.0
0.4408111572265625,891.0
0.44318103790283203,901.0
0.4453999996185303,911.0
0.45029687881469727,921.0
0.4525609016418457,931.0
0.45735716819763184,941.0
0.4615499973297119,951.0
0.4674570560455322,961.0
0.47101402282714844,971.0
0.4805870056152344,981.0
0.48628902435302734,991.0
0.49132204055786133,1001.0
0.5094499588012695,1011.0
0.5286750793457031,1021.0
0.5512990951538086,1031.0
0.5664079189300537,1041.0
0.5829939842224121,1051.0
0.5979719161987305,1061.0
0.622305154800415,1071.0
0.6491007804870605,1081.0
0.6677718162536621,1091.0
0.6845221519470215,1101.0
0.6961719989776611,1111.0
0.7108559608459473,1121.0
0.7382020950317383,1131.0
0.7596168518066406,1141.0
0.7850439548492432,1151.0
0.821544885635376,1161.0
0.8411259651184082,1171.0
0.859853982925415,1181.0
0.8820698261260986,1191.0
0.9004590511322021,1201.0
0.9200341701507568,1211.0
0.9428820610046387,1221.0
0.9484779834747314,1231.0
0.9554500579833984,1241.0
0.9724578857421875,1251.0
0.9853918552398682,1261.0
0.99798583984375,1271.0
1.011368989944458,1281.0
1.023818016052246,1291.0
1.0380549430847168,1301.0
1.057452917098999,1311.0
1.0679268836975098,1321.0
1.0764219760894775,1331.0
1.088426113128662,1341.0
1.1033680438995361,1351.0
1.1163911819458008,1361.0
1.1276390552520752,1371.0
1.1485099792480469,1381.0
1.1606428623199463,1391.0
1.1711690425872803,1401.0
1.1825628280639648,1411.0
1.2040419578552246,1421.0
1.223371982574463,1431.0
1.233618974685669,1441.0
1.2452449798583984,1451.0
1.26524019241333,1461.0
1.2852740287780762,1471.0
1.2998621463775635,1481.0
1.318382978439331,1491.0
1.3272960186004639,1501.0
1.334662914276123,1511.0
1.3463640213012695,1521.0
1.3598999977111816,1531.0
1.3749308586120605,1541.0
1.3879728317260742,1551.0
1.3917298316955566,1561.0
1.402285099029541,1571.0
1.4225728511810303,1581.0
1.4363560676574707,1591.0
1.4512369632720947,1601.0
1.4638869762420654,1611.0
1.472424030303955,1621.0
1.4868969917297363,1631.0
1.501783847808838,1641.0
1.5162301063537598,1651.0
1.5340490341186523,1661.0
1.5633089542388916,1671.0
1.5706171989440918,1681.0
1.5761940479278564,1691.0
1.5856640338897705,1701.0
1.6002321243286133,1711.0
1.611443042755127,1721.0
1.6208899021148682,1731.0
1.634889841079712,1741.0
1.6486399173736572,1751.0
1.660248041152954,1761.0
1.6684010028839111,1771.0
1.687486171722412,1781.0
1.7169840335845947,1791.0
1.7230091094970703,1801.0
1.7455589771270752,1811.0
1.7746598720550537,1821.0
1.8003778457641602,1831.0
1.821739912033081,1841.0
1.8338830471038818,1851.0
1.857753038406372,1861.0
1.8825600147247314,1871.0
1.8960881233215332,1881.0
1.906419038772583,1891.0
1.9223039150238037,1901.0
1.9321248531341553,1911.0
1.9615919589996338,1921.0
1.9783620834350586,1931.0
2.0055928230285645,1941.0
2.017106056213379,1951.0
2.0258989334106445,1961.0
2.0473568439483643,1971.0
2.063616991043091,1981.0
2.084480047225952,1991.0
2.0952908992767334,2001.0
2.1049270629882812,2011.0
2.110556125640869,2021.0
2.117511034011841,2031.0
2.127840995788574,2041.0
2.1366920471191406,2051.0
2.1473989486694336,2061.0
2.1549038887023926,2071.0
2.1588430404663086,2081.0
2.1699280738830566,2091.0
2.179542064666748,2101.0
2.188431978225708,2111.0
2.2027578353881836,2121.0
2.214103937149048,2131.0
2.2254137992858887,2141.0
2.242124080657959,2151.0
2.255159854888916,2161.0
2.2812438011169434,2171.0
2.299302101135254,2181.0
2.3187639713287354,2191.0
2.3443589210510254,2201.0
2.370438814163208,2211.0
2.3880698680877686,2221.0
2.398087978363037,2231.0
2.4164271354675293,2241.0
2.435950994491577,2251.0
2.4497690200805664,2261.0
2.4779551029205322,2271.0
2.5092499256134033,2281.0
2.535782814025879,2291.0
2.564640998840332,2301.0
2.5925848484039307,2311.0
2.6132760047912598,2321.0
2.655216932296753,2331.0
2.67202091217041,2341.0
2.6996397972106934,2351.0
2.7208259105682373,2361.0
2.748286008834839,2371.0
2.7800021171569824,2381.0
2.8065669536590576,2391.0
2.821068048477173,2401.0
2.851729154586792,2411.0
2.8830418586730957,2421.0
2.91788387298584,2431.0
2.9367740154266357,2441.0
2.979886054992676,2451.0
3.0011260509490967,2461.0
3.0267181396484375,2471.0
3.045866012573242,2481.0
3.0788800716400146,2491.0
3.0869619846343994,2501.0
3.114408016204834,2511.0
3.13372802734375,2521.0
3.1773269176483154,2531.0
3.2031331062316895,2541.0
3.2273950576782227,2551.0
3.2546639442443848,2561.0
3.2834599018096924,2571.0
3.347865104675293,2581.0
3.392319917678833,2591.0
3.416486978530884,2601.0
3.448789119720459,2611.0
3.476287841796875,2621.0
3.515806198120117,2631.0
3.6114590167999268,2641.0
3.638335943222046,2651.0
3.683696985244751,2661.0
3.73238205909729,2671.0
3.8175768852233887,2681.0
3.8775320053100586,2691.0
3.932539939880371,2701.0
4.012791872024536,2711.0
4.087531805038452,2721.0
4.129157066345215,2731.0
4.171844959259033,2741.0
4.222825050354004,2751.0
4.271106004714966,2761.0
4.30153489112854,2771.0
4.358295917510986,2781.0
4.4308180809021,2791.0
4.4705400466918945,2801.0
4.543745040893555,2811.0
4.599178075790405,2821.0
4.6476922035217285,2831.0
4.717468976974487,2841.0
4.8160929679870605,2851.0
4.891000986099243,2861.0
4.92154598236084,2871.0
4.97449517250061,2881.0
5.012637138366699,2891.0
5.09301495552063,2901.0
5.140799045562744,2911.0
5.21294903755188,2921.0
5.27791690826416,2931.0
5.3724119663238525,2941.0
5.470934867858887,2951.0
5.566651105880737,2961.0
5.644535064697266,2971.0
5.725978136062622,2981.0
5.824601173400879,2991.0
5.882418870925903,3001.0
5.983386039733887,3011.0
6.064190149307251,3021.0
6.113679885864258,3031.0
6.201213121414185,3041.0
6.271819829940796,3051.0
6.341534852981567,3061.0
6.433626890182495,3071.0
6.506326913833618,3081.0
6.591012954711914,3091.0
6.726264953613281,3101.0
6.823303937911987,3111.0
6.919241905212402,3121.0
7.015453100204468,3131.0
7.118856906890869,3141.0
7.221293926239014,3151.0
7.314841985702515,3161.0
7.431198835372925,3171.0
7.486572980880737,3181.0
7.566468954086304,3191.0
7.6780500411987305,3201.0
7.799011945724487,3211.0
7.878772020339966,3221.0
8.003209829330444,3231.0
8.117780923843384,3241.0
8.180382013320923,3251.0
8.331929922103882,3261.0
8.493315935134888,3271.0
8.645353078842163,3281.0
8.782912969589233,3291.0
8.915921926498413,3301.0
9.034247875213623,3311.0
9.206699848175049,3321.0
9.371958017349243,3331.0
9.513459920883179,3341.0
9.6803719997406,3351.0
9.839057922363281,3361.0
10.035974025726318,3371.0
10.241209983825684,3381.0
10.350167036056519,3391.0
10.44145393371582,3401.0
10.591700792312622,3411.0
10.702545881271362,3421.0
10.874804019927979,3431.0
11.006603956222534,3441.0
11.109278917312622,3451.0
11.299071073532104,3461.0
11.450042963027954,3471.0
11.598178148269653,3481.0
11.781239032745361,3491.0
11.936226844787598,3501.0
12.26481294631958,3511.0
12.501852035522461,3521.0
12.684906005859375,3531.0
12.956094026565552,3541.0
13.23261284828186,3551.0
13.5368971824646,3561.0
13.741153001785278,3571.0
13.934616088867188,3581.0
14.146281003952026,3591.0
14.272231101989746,3601.0
14.494551181793213,3611.0
14.617552042007446,3621.0
14.85594391822815,3631.0
15.131749153137207,3641.0
15.358009099960327,3651.0
15.742008924484253,3661.0
15.98025393486023,3671.0
16.181979179382324,3681.0
16.457504987716675,3691.0
16.78512692451477,3701.0
17.066942930221558,3711.0
17.3925039768219,3721.0
17.767245054244995,3731.0
18.190042972564697,3741.0
18.41499614715576,3751.0
18.756635904312134,3761.0
19.404103994369507,3771.0
19.80786108970642,3781.0
20.07539391517639,3791.0
20.732117891311646,3801.0
21.28987693786621,3811.0
22.00531005859375,3821.0
22.44021987915039,3831.0
23.006604194641113,3841.0
23.743711948394775,3851.0
25.221269130706787,3861.0
26.25913405418396,3871.0
27.968024969100952,3881.0
28.49392795562744,3891.0
29.61324691772461,3901.0
31.34790301322937,3911.0
33.226114988327026,3921.0
35.13774013519287,3931.0
39.06683397293091,3941.0
42.14720678329468,3951.0
47.10052490234375,3961.0
64.32670497894287,3971.0
88.7046890258789,3981.0
233.58531785011292,3991.0
3558.743488073349,4000.0
3558.743488073349,4000.0
3558.743488073349,4000.0


==> data/performance-hundreds-FORMULATION.DWPGasModel-ACPPowerModel-build_mld_uc.csv <==
solve_time,num_problems_solved
36.60987305641174,1
83.60868096351624,2
148.06667804718018,3
158.75302505493164,4
158.83284902572632,5
160.44641089439392,6
164.49039506912231,7
165.20888900756836,8
165.829204082489,9
166.48130011558533,10
174.21352100372314,11
174.32019901275635,12
174.51133608818054,13
188.97976899147034,14
189.62572193145752,15
199.62361407279968,16
209.20830702781677,17
211.84029293060303,18
230.95132899284363,19
254.80273008346558,20
305.1215760707855,21
690.036463022232,22
700.5045590400696,23
719.0793080329895,24
731.053601026535,25
743.8639698028564,26
751.8807280063629,27
755.3918869495392,28
756.0980620384216,29
760.2351579666138,30
785.7236888408661,31
788.1589760780334,32
789.8325099945068,33
794.9322819709778,34
797.0649421215057,35
800.875030040741,36
806.3140079975128,37
807.3117179870605,38
810.3193328380585,39
810.7488758563995,40
812.7342550754547,41
822.2986719608307,42
835.0615658760071,43
853.1206321716309,44
870.9567728042603,45
873.8115890026093,46
874.8030500411987,47
879.4108710289001,48
880.6320300102234,49
888.2996189594269,50
896.1815159320831,51
907.115462064743,52
907.3458540439606,53
911.963268995285,54
917.5450031757355,55
919.1103549003601,56
921.132138967514,57
926.9242849349976,58
945.571427822113,59
945.9986820220947,60
951.2749741077423,61
954.9224309921265,62
967.6991028785706,63
970.5182430744171,64
978.0474979877472,65
1005.2736790180206,66
1010.8455860614777,67
1015.6185328960419,68
1021.1866409778595,69
1027.0353820323944,70
1032.2083950042725,71
1037.1171720027924,72
1039.7069370746613,73
1042.5981369018555,74
1046.1497688293457,75
1051.3546328544617,76
1053.9038178920746,77
1054.8331491947174,78
1056.3230879306793,79
1064.6429648399353,80
1072.3456461429596,81
1075.9955730438232,82
1093.9920148849487,83
1100.4784128665924,84
1106.3790528774261,85
1116.2831268310547,86
1121.6891298294067,87
1144.3808381557465,88
1145.7839410305023,89
1152.4403359889984,90
1154.4082190990448,91
1156.3788540363312,92
1166.8715870380402,93
1170.0210359096527,94
1177.59250998497,95
1185.3061301708221,96
1196.1058831214905,97
1196.4150960445404,98
1201.9823288917542,99
1217.7991290092468,100
1223.6081840991974,101
1227.065446138382,102
1248.3835129737854,103
1252.1328217983246,104
1252.1850640773773,105
1256.682307958603,106
1267.131679058075,107
1303.8571600914001,108
1306.0265891551971,109
1311.4490098953247,110
1317.4717381000519,111
1327.5741708278656,112
1335.4655520915985,113
1358.5604300498962,114
1387.6372559070587,115
1392.0261871814728,116
1398.8273341655731,117
1403.6619679927826,118
1409.9927170276642,119
1440.0273339748383,120
1441.8477549552917,121
1457.9479229450226,122
1471.7187781333923,123
1481.5714960098267,124
1504.0735158920288,125
1518.7085208892822,126
1535.1075539588928,127
1545.371412038803,128
1558.4341599941254,129
1581.5651290416718,130
1599.0637891292572,131
1603.210834980011,132
1605.378858089447,133
1616.7633619308472,134
1619.387676000595,135
1623.0995321273804,136
1628.6990699768066,137
1635.228921175003,138
1643.2586328983307,139
1646.891443014145,140
1654.3442590236664,141
1682.0199329853058,142
1684.6470820903778,143
1721.5608189105988,144
1735.730057001114,145
1738.7460639476776,146
1738.8842980861664,147
1760.651312828064,148
1779.2122349739075,149
1791.7313959598541,150
1798.7144269943237,151
1802.984004020691,152
1812.4955368041992,153
1814.7079129219055,154
1844.083818912506,155
1855.3607301712036,156
1859.293860912323,157
1880.1680359840393,158
1890.5947051048279,159
1891.3501360416412,160
1908.4673190116882,161
1911.6580500602722,162
1921.6274900436401,163
1923.2406499385834,164
1924.880616903305,165
1929.2820990085602,166
1931.1944420337677,167
1940.0780889987946,168
1960.7455990314484,169
1962.5310080051422,170
1969.369822025299,171
1977.3759977817535,172
1977.8922801017761,173
2000.0415151119232,174
2014.3741669654846,175
2029.756714105606,176
2047.4402720928192,177
2049.350944042206,178
2049.361100912094,179
2049.5917711257935,180
2064.071748971939,181
2067.662523984909,182
2072.7110748291016,183
2074.2978949546814,184
2079.913866996765,185
2084.949867963791,186
2094.560117959976,187
2128.664374113083,188
2140.81485581398,189
2154.496901988983,190
2156.7904059886932,191
2207.689001083374,192
2208.431016921997,193
2216.464010000229,194
2238.6420209407806,195
2252.4874551296234,196
2253.2661821842194,197
2253.707624912262,198
2254.133862018585,199
2256.0368399620056,200
2258.4902379512787,201
2261.4085540771484,202
2266.537647008896,203
2283.192141056061,204
2286.7661459445953,205
2291.2598638534546,206
2317.361207962036,207
2332.30597615242,208
2351.934308052063,209
2352.14315199852,210
2373.474509000778,211
2381.0507740974426,212
2398.3908791542053,213
2404.3261048793793,214
2404.476243019104,215
2465.8562948703766,216
2493.9400708675385,217
2507.09650015831,218
2507.409801006317,219
2511.1328349113464,220
2523.5354239940643,221
2526.125205039978,222
2557.625438928604,223
2611.4284200668335,224
2618.591782093048,225
2631.365103006363,226
2654.5636150836945,227
2656.799024105072,228
2691.8956730365753,229
2697.323465824127,230
2700.2356832027435,231
2707.7856810092926,232
2709.9636199474335,233
2715.019903898239,234
2726.8644559383392,235
2744.219950914383,236
2759.492913007736,237
2764.447907924652,238
2771.044359922409,239
2783.308053970337,240
2786.289731025696,241
2810.7914781570435,242
2861.4683661460876,243
2876.7915349006653,244
2886.0375418663025,245
2910.935203075409,246
2918.130156993866,247
2926.8369858264923,248
2938.5645990371704,249
3006.854588985443,250
3031.6875829696655,251
3042.2974989414215,252
3044.447650909424,253
3052.191570997238,254
3058.3106899261475,255
3075.3142490386963,256
3117.820750951767,257
3118.94695687294,258
3121.5901811122894,259
3127.119994163513,260
3143.885136127472,261
3204.1599090099335,262
3222.7164239883423,263
3238.687999010086,264
3242.8236470222473,265
3248.9797048568726,266
3267.645893096924,267
3288.9819841384888,268
3302.6629288196564,269
3346.4622638225555,270
3355.220221042633,271
3366.9823710918427,272
3376.4195291996,273
3416.5984411239624,274
3448.4984929561615,275
3498.518742084503,276
3537.2175250053406,277
3558.743488073349,278
3558.743488073349,278
3558.743488073349,278


==> data/performance-tens-FORMULATION.CRDWPGasModel-SOCWRPowerModel-build_mld_uc.csv <==
solve_time,num_problems_solved
0.01624894142150879,1.0
0.017694950103759766,11.0
0.018054962158203125,21.0
0.0182950496673584,31.0
0.018470048904418945,41.0
0.018652915954589844,51.0
0.018857955932617188,61.0
0.018970966339111328,71.0
0.019107818603515625,81.0
0.019287824630737305,91.0
0.019435882568359375,101.0
0.01953887939453125,111.0
0.019603967666625977,121.0
0.01969313621520996,131.0
0.01983499526977539,141.0
0.019954919815063477,151.0
0.020063161849975586,161.0
0.020200014114379883,171.0
0.020289897918701172,181.0
0.02042698860168457,191.0
0.020557880401611328,201.0
0.020718097686767578,211.0
0.020825862884521484,221.0
0.02093791961669922,231.0
0.021101951599121094,241.0
0.02122807502746582,251.0
0.021354198455810547,261.0
0.021478891372680664,271.0
0.021630048751831055,281.0
0.021728038787841797,291.0
0.02188420295715332,301.0
0.022049903869628906,311.0
0.02225804328918457,321.0
0.0223848819732666,331.0
0.022629976272583008,341.0
0.022719144821166992,351.0
0.022841930389404297,361.0
0.023056983947753906,371.0
0.02331399917602539,381.0
0.02348804473876953,391.0
0.0237119197845459,401.0
0.0240631103515625,411.0
0.024473905563354492,421.0
0.025064945220947266,431.0
0.025314807891845703,441.0
0.02613997459411621,451.0
0.027069091796875,461.0
0.02982807159423828,471.0
0.03164100646972656,481.0
0.03238701820373535,491.0
0.03268909454345703,501.0
0.033026933670043945,511.0
0.03330802917480469,521.0
0.033586978912353516,531.0
0.03383302688598633,541.0
0.03428196907043457,551.0
0.034567832946777344,561.0
0.034667015075683594,571.0
0.034812211990356445,581.0
0.034970998764038086,591.0
0.03513693809509277,601.0
0.03530406951904297,611.0
0.03571605682373047,621.0
0.035865068435668945,631.0
0.035986900329589844,641.0
0.03614187240600586,651.0
0.036254167556762695,661.0
0.036466121673583984,671.0
0.03660082817077637,681.0
0.03684496879577637,691.0
0.03698587417602539,701.0
0.03712177276611328,711.0
0.037238121032714844,721.0
0.03733992576599121,731.0
0.03750014305114746,741.0
0.03761100769042969,751.0
0.03771805763244629,761.0
0.03798985481262207,771.0
0.03822898864746094,781.0
0.03846597671508789,791.0
0.03872799873352051,801.0
0.03900790214538574,811.0
0.039173126220703125,821.0
0.03946399688720703,831.0
0.039656877517700195,841.0
0.03984999656677246,851.0
0.040112972259521484,861.0
0.040740966796875,871.0
0.04116010665893555,881.0
0.04192090034484863,891.0
0.042955875396728516,901.0
0.0455019474029541,911.0
0.04618477821350098,921.0
0.04726409912109375,931.0
0.048742055892944336,941.0
0.04987788200378418,951.0
0.05262613296508789,961.0
0.053762197494506836,971.0
0.055032968521118164,981.0
0.05635190010070801,991.0
0.05943703651428223,1001.0
0.06323599815368652,1011.0
0.06581497192382812,1021.0
0.0679159164428711,1031.0
0.07034516334533691,1041.0
0.0728750228881836,1051.0
0.07436704635620117,1061.0
0.07589888572692871,1071.0
0.07723498344421387,1081.0
0.07862091064453125,1091.0
0.07945919036865234,1101.0
0.08053708076477051,1111.0
0.08156991004943848,1121.0
0.08354902267456055,1131.0
0.08430314064025879,1141.0
0.08596014976501465,1151.0
0.08707690238952637,1161.0
0.08835792541503906,1171.0
0.08975386619567871,1181.0
0.09006500244140625,1191.0
0.09127211570739746,1201.0
0.0921330451965332,1211.0
0.09276604652404785,1221.0
0.09342622756958008,1231.0
0.0944068431854248,1241.0
0.09528088569641113,1251.0
0.09603309631347656,1261.0
0.09738588333129883,1271.0
0.09821105003356934,1281.0
0.0989220142364502,1291.0
0.09997701644897461,1301.0
0.10108089447021484,1311.0
0.1017310619354248,1321.0
0.10300111770629883,1331.0
0.10401415824890137,1341.0
0.104766845703125,1351.0
0.1051640510559082,1361.0
0.10685396194458008,1371.0
0.10780096054077148,1381.0
0.10845804214477539,1391.0
0.1092381477355957,1401.0
0.11018204689025879,1411.0
0.11099004745483398,1421.0
0.11193299293518066,1431.0
0.11276602745056152,1441.0
0.1132819652557373,1451.0
0.11409807205200195,1461.0
0.1146230697631836,1471.0
0.11528801918029785,1481.0
0.1160120964050293,1491.0
0.11649084091186523,1501.0
0.11800312995910645,1511.0
0.11860084533691406,1521.0
0.12002706527709961,1531.0
0.12059497833251953,1541.0
0.1220240592956543,1551.0
0.12267899513244629,1561.0
0.12330102920532227,1571.0
0.12394881248474121,1581.0
0.12462496757507324,1591.0
0.12533783912658691,1601.0
0.12601399421691895,1611.0
0.12726211547851562,1621.0
0.12845897674560547,1631.0
0.1294541358947754,1641.0
0.13036680221557617,1651.0
0.13106107711791992,1661.0
0.13210296630859375,1671.0
0.13260912895202637,1681.0
0.13306093215942383,1691.0
0.13404297828674316,1701.0
0.13495993614196777,1711.0
0.13628292083740234,1721.0
0.13720393180847168,1731.0
0.13840293884277344,1741.0
0.13933205604553223,1751.0
0.14060306549072266,1761.0
0.1413719654083252,1771.0
0.14266085624694824,1781.0
0.14342689514160156,1791.0
0.1440420150756836,1801.0
0.14517807960510254,1811.0
0.14635419845581055,1821.0
0.1472151279449463,1831.0
0.14809322357177734,1841.0
0.14957499504089355,1851.0
0.15031695365905762,1861.0
0.1511850357055664,1871.0
0.15237212181091309,1881.0
0.15415596961975098,1891.0
0.15514302253723145,1901.0
0.15656113624572754,1911.0
0.15830016136169434,1921.0
0.1594831943511963,1931.0
0.16144394874572754,1941.0
0.16237902641296387,1951.0
0.1640181541442871,1961.0
0.16463708877563477,1971.0
0.1657240390777588,1981.0
0.16700387001037598,1991.0
0.16786599159240723,2001.0
0.1693100929260254,2011.0
0.17048406600952148,2021.0
0.17151093482971191,2031.0
0.17268705368041992,2041.0
0.17349791526794434,2051.0
0.17458891868591309,2061.0
0.17585015296936035,2071.0
0.17690014839172363,2081.0
0.17858099937438965,2091.0
0.17921686172485352,2101.0
0.18039798736572266,2111.0
0.18111801147460938,2121.0
0.18218398094177246,2131.0
0.1835498809814453,2141.0
0.18564796447753906,2151.0
0.1884310245513916,2161.0
0.1894528865814209,2171.0
0.1914370059967041,2181.0
0.19328999519348145,2191.0
0.19472908973693848,2201.0
0.19630908966064453,2211.0
0.19765305519104004,2221.0
0.19896817207336426,2231.0
0.2004711627960205,2241.0
0.2017040252685547,2251.0
0.20271897315979004,2261.0
0.204024076461792,2271.0
0.2066028118133545,2281.0
0.20865201950073242,2291.0
0.21070384979248047,2301.0
0.2116551399230957,2311.0
0.21315693855285645,2321.0
0.21452903747558594,2331.0
0.216353178024292,2341.0
0.21830511093139648,2351.0
0.21930599212646484,2361.0
0.2204580307006836,2371.0
0.22246098518371582,2381.0
0.22394490242004395,2391.0
0.2259819507598877,2401.0
0.22722387313842773,2411.0
0.2284379005432129,2421.0
0.22995901107788086,2431.0
0.23215103149414062,2441.0
0.2335059642791748,2451.0
0.23508095741271973,2461.0
0.23644089698791504,2471.0
0.23822808265686035,2481.0
0.239454984664917,2491.0
0.24138617515563965,2501.0
0.24283599853515625,2511.0
0.24462103843688965,2521.0
0.24588298797607422,2531.0
0.24747586250305176,2541.0
0.2489628791809082,2551.0
0.2502310276031494,2561.0
0.2515449523925781,2571.0
0.25264811515808105,2581.0
0.2539799213409424,2591.0
0.25518298149108887,2601.0
0.2567319869995117,2611.0
0.2587261199951172,2621.0
0.2607579231262207,2631.0
0.26230692863464355,2641.0
0.2641170024871826,2651.0
0.26622700691223145,2661.0
0.26839208602905273,2671.0
0.2705841064453125,2681.0
0.27307677268981934,2691.0
0.27413487434387207,2701.0
0.2751028537750244,2711.0
0.279879093170166,2721.0
0.2818939685821533,2731.0
0.2846651077270508,2741.0
0.2861621379852295,2751.0
0.2872610092163086,2761.0
0.2900419235229492,2771.0
0.2910470962524414,2781.0
0.2934420108795166,2791.0
0.2964179515838623,2801.0
0.30115485191345215,2811.0
0.30469608306884766,2821.0
0.31064701080322266,2831.0
0.314223051071167,2841.0
0.31937193870544434,2851.0
0.32596683502197266,2861.0
0.32919788360595703,2871.0
0.3337380886077881,2881.0
0.3379390239715576,2891.0
0.34583091735839844,2901.0
0.3498530387878418,2911.0
0.3545510768890381,2921.0
0.35782814025878906,2931.0
0.36127591133117676,2941.0
0.36397218704223633,2951.0
0.36742305755615234,2961.0
0.3690681457519531,2971.0
0.37158799171447754,2981.0
0.3764359951019287,2991.0
0.3788790702819824,3001.0
0.3805830478668213,3011.0
0.3844478130340576,3021.0
0.38787388801574707,3031.0
0.3900630474090576,3041.0
0.39350390434265137,3051.0
0.39758992195129395,3061.0
0.400130033493042,3071.0
0.4029378890991211,3081.0
0.40613794326782227,3091.0
0.4083998203277588,3101.0
0.4122929573059082,3111.0
0.41669583320617676,3121.0
0.4230220317840576,3131.0
0.43033289909362793,3141.0
0.4357869625091553,3151.0
0.441176176071167,3161.0
0.44728899002075195,3171.0
0.45192909240722656,3181.0
0.45961594581604004,3191.0
0.46528196334838867,3201.0
0.4725379943847656,3211.0
0.48458003997802734,3221.0
0.4916419982910156,3231.0
0.49953699111938477,3241.0
0.508868932723999,3251.0
0.5193438529968262,3261.0
0.5305631160736084,3271.0
0.5386381149291992,3281.0
0.5458228588104248,3291.0
0.5542590618133545,3301.0
0.5635159015655518,3311.0
0.572847843170166,3321.0
0.581063985824585,3331.0
0.5910458564758301,3341.0
0.596764087677002,3351.0
0.607151985168457,3361.0
0.6151869297027588,3371.0
0.6215529441833496,3381.0
0.6273350715637207,3391.0
0.6354758739471436,3401.0
0.6406590938568115,3411.0
0.6494600772857666,3421.0
0.6569929122924805,3431.0
0.6670269966125488,3441.0
0.6757080554962158,3451.0
0.6833138465881348,3461.0
0.688957929611206,3471.0
0.695824146270752,3481.0
0.7053360939025879,3491.0
0.7156288623809814,3501.0
0.719512939453125,3511.0
0.7250418663024902,3521.0
0.7304739952087402,3531.0
0.7398858070373535,3541.0
0.7456119060516357,3551.0
0.7540819644927979,3561.0
0.759652853012085,3571.0
0.7667179107666016,3581.0
0.7716958522796631,3591.0
0.7798850536346436,3601.0
0.785912036895752,3611.0
0.7935159206390381,3621.0
0.7993409633636475,3631.0
0.8087341785430908,3641.0
0.8190450668334961,3651.0
0.8339970111846924,3661.0
0.8392410278320312,3671.0
0.8481049537658691,3681.0
0.8603289127349854,3691.0
0.8684489727020264,3701.0
0.8771548271179199,3711.0
0.8871109485626221,3721.0
0.895082950592041,3731.0
0.9014031887054443,3741.0
0.919105052947998,3751.0
0.9320690631866455,3761.0
0.9460668563842773,3771.0
0.9583539962768555,3781.0
0.973006010055542,3791.0
0.9865310192108154,3801.0
1.0048081874847412,3811.0
1.0174689292907715,3821.0
1.036592960357666,3831.0
1.0549180507659912,3841.0
1.0673959255218506,3851.0
1.0886030197143555,3861.0
1.1116399765014648,3871.0
1.1261940002441406,3881.0
1.1403429508209229,3891.0
1.1641361713409424,3901.0
1.183048963546753,3911.0
1.2088208198547363,3921.0
1.247257947921753,3931.0
1.2813398838043213,3941.0
1.365769863128662,3951.0
1.4051120281219482,3961.0
1.5532119274139404,3971.0
1.6738638877868652,3981.0
1.9657390117645264,3991.0
3541.963860988617,3997.0
3558.743488073349,3997.0


==> data/performance-tens-FORMULATION.DWPGasModel-ACPPowerModel-build_mld_uc.csv <==
solve_time,num_problems_solved
11.68127703666687,1
11.930464029312134,11
12.011482954025269,21
12.058738946914673,31
12.09303593635559,41
12.146283149719238,51
12.167596101760864,61
12.189932823181152,71
12.205775022506714,81
12.222157001495361,91
12.229451894760132,101
12.242863178253174,111
12.249276161193848,121
12.262967109680176,131
12.270493984222412,141
12.280730962753296,151
12.288656949996948,161
12.298184156417847,171
12.310276985168457,181
12.31492018699646,191
12.324574947357178,201
12.334922075271606,211
12.343242168426514,221
12.350204944610596,231
12.355735063552856,241
12.373649835586548,251
12.387489080429077,261
12.395282983779907,271
12.411126852035522,281
12.419517993927002,291
12.424401044845581,301
12.432714223861694,311
12.441950798034668,321
12.447701930999756,331
12.459275960922241,341
12.474381923675537,351
12.479115009307861,361
12.488806009292603,371
12.49905800819397,381
12.505986213684082,391
12.512496948242188,401
12.517690181732178,411
12.529155969619751,421
12.541064023971558,431
12.54735803604126,441
12.556823968887329,451
12.570477962493896,461
12.582653999328613,471
12.592438220977783,481
12.603017091751099,491
12.614811897277832,501
12.640671014785767,511
12.652202129364014,521
12.679095029830933,531
12.693507194519043,541
12.713712930679321,551
12.732794046401978,561
12.764786005020142,571
12.788027048110962,581
12.820777177810669,591
12.848228216171265,601
12.896782875061035,611
12.933982133865356,621
12.983075141906738,631
13.025810956954956,641
13.080779075622559,651
13.15692687034607,661
13.222768068313599,671
13.323222875595093,681
13.497225046157837,691
13.746254920959473,701
15.333515882492065,711
17.856106996536255,721
18.658517837524414,731
19.113673210144043,741
19.89694094657898,751
20.578730821609497,761
20.982882976531982,771
21.634591102600098,781
22.039571046829224,791
22.42533278465271,801
22.746234893798828,811
23.052441835403442,821
23.22068691253662,831
23.389134883880615,841
23.539919137954712,851
23.76025104522705,861
23.858665943145752,871
23.94840693473816,881
24.16700577735901,891
24.244425058364868,901
24.350763082504272,911
24.576598167419434,921
24.782809019088745,931
24.95864701271057,941
25.113508939743042,951
25.25575089454651,961
25.433011054992676,971
25.57087779045105,981
25.704908847808838,991
26.0593581199646,1001
26.139897108078003,1011
26.29526996612549,1021
26.472584009170532,1031
26.673277139663696,1041
26.835798978805542,1051
26.989022970199585,1061
27.200037956237793,1071
27.360249996185303,1081
27.46304416656494,1091
27.713403940200806,1101
28.001806020736694,1111
28.21056604385376,1121
28.376413822174072,1131
28.522300004959106,1141
28.79854393005371,1151
28.97725009918213,1161
29.237843990325928,1171
29.424739122390747,1181
29.66425895690918,1191
29.941734075546265,1201
30.180481910705566,1211
30.341763019561768,1221
30.564417839050293,1231
30.90441584587097,1241
31.179895162582397,1251
31.40897297859192,1261
31.728355169296265,1271
31.87256693840027,1281
32.351300954818726,1291
32.666353940963745,1301
33.12220621109009,1311
33.792508125305176,1321
34.10316014289856,1331
34.48816990852356,1341
35.126638889312744,1351
35.92851400375366,1361
36.84046006202698,1371
37.83753180503845,1381
38.83392691612244,1391
39.8070011138916,1401
41.18002104759216,1411
42.20337700843811,1421
42.80163288116455,1431
44.293951988220215,1441
45.3120059967041,1451
46.018675088882446,1461
46.63707685470581,1471
47.069299936294556,1481
47.6941921710968,1491
48.112902879714966,1501
48.74292206764221,1511
49.30522012710571,1521
49.64400386810303,1531
50.089555978775024,1541
50.654032945632935,1551
51.1621949672699,1561
51.48737096786499,1571
51.71046495437622,1581
51.99933481216431,1591
52.525262117385864,1601
52.97164702415466,1611
53.553218841552734,1621
54.198180198669434,1631
54.43812417984009,1641
54.81729817390442,1651
55.46393799781799,1661
55.76060700416565,1671
55.96118998527527,1681
56.36895704269409,1691
56.693257093429565,1701
56.99183392524719,1711
57.50200700759888,1721
57.83410286903381,1731
58.46796107292175,1741
58.997169971466064,1751
59.31563997268677,1761
59.484153032302856,1771
59.87005305290222,1781
60.148216009140015,1791
60.501874923706055,1801
60.72554898262024,1811
61.0688259601593,1821
61.69552707672119,1831
62.15745806694031,1841
62.58357310295105,1851
62.98739814758301,1861
63.41047120094299,1871
63.67486095428467,1881
64.2515389919281,1891
64.50742602348328,1901
64.95275092124939,1911
65.56542205810547,1921
66.04018092155457,1931
66.48498010635376,1941
67.19992685317993,1951
67.64425420761108,1961
68.10535502433777,1971
69.38246607780457,1981
69.99167513847351,1991
70.60327792167664,2001
71.47971296310425,2011
72.12173509597778,2021
73.15678906440735,2031
74.30245995521545,2041
75.35345697402954,2051
76.63862204551697,2061
77.01137781143188,2071
77.99709510803223,2081
79.86002492904663,2091
81.12299585342407,2101
82.9604058265686,2111
84.91682505607605,2121
86.348562002182,2131
87.78971719741821,2141
89.29575109481812,2151
90.36778497695923,2161
91.24524807929993,2171
91.85659599304199,2181
92.61636900901794,2191
93.47063994407654,2201
94.42778301239014,2211
95.25734806060791,2221
96.13996005058289,2231
96.79533910751343,2241
97.64287900924683,2251
99.19639086723328,2261
100.05366587638855,2271
100.79550194740295,2281
101.33149600028992,2291
102.50603008270264,2301
103.27401113510132,2311
104.2969810962677,2321
104.99302196502686,2331
106.59357786178589,2341
107.49644494056702,2351
107.91014790534973,2361
108.67223286628723,2371
109.51625490188599,2381
110.5159318447113,2391
111.45701503753662,2401
112.59484505653381,2411
113.93459916114807,2421
114.63592004776001,2431
115.47452187538147,2441
116.47951292991638,2451
117.24401903152466,2461
117.96756291389465,2471
118.2364890575409,2481
118.80853796005249,2491
119.20296001434326,2501
119.78162717819214,2511
120.12762999534607,2521
120.61066508293152,2531
121.06035113334656,2541
121.97838807106018,2551
122.36160683631897,2561
123.16519713401794,2571
123.76932406425476,2581
123.99758315086365,2591
124.4320650100708,2601
124.77287602424622,2611
125.37842392921448,2621
126.03700399398804,2631
126.45935392379761,2641
126.94211292266846,2651
127.63317108154297,2661
128.15394711494446,2671
128.6792709827423,2681
129.14884996414185,2691
129.81055903434753,2701
130.16541981697083,2711
130.4932279586792,2721
131.3868911266327,2731
132.0104160308838,2741
132.71028876304626,2751
133.08933687210083,2761
133.85500717163086,2771
134.49724411964417,2781
135.2124960422516,2791
136.05041694641113,2801
136.62173104286194,2811
137.45263504981995,2821
138.3245849609375,2831
139.34518694877625,2841
140.1315939426422,2851
141.86885499954224,2861
143.4571180343628,2871
144.68932700157166,2881
146.25776600837708,2891
148.10830998420715,2901
149.310485124588,2911
150.81137013435364,2921
153.55645394325256,2931
155.51004600524902,2941
156.97522902488708,2951
159.2273108959198,2961
162.5124888420105,2971
164.85697102546692,2981
167.22076296806335,2991
170.03708791732788,3001
171.8426070213318,3011
173.57864999771118,3021
175.49063396453857,3031
178.08499479293823,3041
180.92789387702942,3051
183.9606010913849,3061
185.057874917984,3071
187.25609183311462,3081
189.52632308006287,3091
191.83805513381958,3101
193.9631209373474,3111
196.26701498031616,3121
197.90700721740723,3131
201.0246479511261,3141
201.46292090415955,3151
203.52913093566895,3161
206.40306901931763,3171
208.2585711479187,3181
210.87773895263672,3191
214.00275897979736,3201
217.6050579547882,3211
219.7368459701538,3221
222.53078818321228,3231
224.61104083061218,3241
227.05928897857666,3251
229.6654269695282,3261
232.4663610458374,3271
236.23228406906128,3281
239.45977592468262,3291
244.43987607955933,3301
246.4015338420868,3311
251.7566728591919,3321
255.75701117515564,3331
261.9989721775055,3341
265.8344569206238,3351
270.8974139690399,3361
277.63950991630554,3371
283.6042881011963,3381
286.773561000824,3391
291.8920669555664,3401
295.0685510635376,3411
298.7825758457184,3421
303.39419388771057,3431
308.9596722126007,3441
313.3729569911957,3451
319.8794958591461,3461
324.9648621082306,3471
330.2143440246582,3481
336.5551030635834,3491
345.75671792030334,3501
351.0585780143738,3511
360.76109194755554,3521
365.8524420261383,3531
371.9203269481659,3541
377.7955958843231,3551
383.00869703292847,3561
389.99298191070557,3571
395.3353080749512,3581
404.4565382003784,3591
411.0545129776001,3601
417.8475649356842,3611
426.13133215904236,3621
432.4045910835266,3631
439.8796081542969,3641
444.28667283058167,3651
463.553759098053,3661
472.56630301475525,3671
489.5608379840851,3681
498.9320590496063,3691
506.40521693229675,3701
517.9751160144806,3711
530.3483860492706,3721
556.1785612106323,3731
569.4793431758881,3741
589.0527899265289,3751
604.4978652000427,3761
615.9429910182953,3771
628.3203511238098,3781
644.7316930294037,3791
664.4281139373779,3801
674.712485074997,3811
708.242742061615,3821
747.1777081489563,3831
760.0076489448547,3841
801.067654132843,3851
850.9847548007965,3861
883.1618208885193,3871
918.3217928409576,3881
974.0005187988281,3891
1047.8340089321136,3901
1144.2253248691559,3911
1216.1909058094025,3921
1323.3929500579834,3931
1444.0164291858673,3941
1566.1535971164703,3951
1773.470421075821,3961
2267.3291800022125,3971
3541.963860988617,3977
3558.743488073349,3977


==> data/performance-thousands-FORMULATION.CRDWPGasModel-SOCWRPowerModel-build_mld_uc.csv <==
solve_time,num_problems_solved
0.6096329689025879,1
0.6209220886230469,2
0.6277120113372803,3
0.6390049457550049,4
0.6395559310913086,5
0.6499509811401367,6
0.6756820678710938,7
0.6851799488067627,8
0.7134890556335449,9
0.7206449508666992,10
0.7287850379943848,11
0.7423739433288574,12
0.7508528232574463,13
0.7576949596405029,14
0.7946488857269287,15
0.95265793800354,16
0.9581749439239502,17
1.1047828197479248,18
1.115386962890625,19
1.1292059421539307,20
1.1309831142425537,21
1.1319200992584229,22
1.1706080436706543,23
1.2309479713439941,24
1.2465898990631104,25
1.385551929473877,26
1.4315998554229736,27
1.5185940265655518,28
1.6199560165405273,29
1.6399328708648682,30
1.7153470516204834,31
2.0332000255584717,32
2.059601068496704,33
2.0606510639190674,34
2.121752977371216,35
2.210994005203247,36
2.234261989593506,37
2.3886420726776123,38
2.399386167526245,39
2.457335948944092,40
2.6035549640655518,41
2.6458899974823,42
2.7071869373321533,43
2.712474822998047,44
2.7675411701202393,45
2.792630195617676,46
2.8042490482330322,47
2.9030771255493164,48
2.9287960529327393,49
2.9557888507843018,50
3.0073530673980713,51
3.019021987915039,52
3.054482936859131,53
3.064271926879883,54
3.0667810440063477,55
3.070810079574585,56
3.125319004058838,57
3.170624017715454,58
3.2079780101776123,59
3.23020601272583,60
3.254523992538452,61
3.2856829166412354,62
3.3318660259246826,63
3.3379979133605957,64
3.380308151245117,65
3.3956949710845947,66
3.3984460830688477,67
3.403191089630127,68
3.411095142364502,69
3.439532995223999,70
3.531193971633911,71
3.635787010192871,72
3.63704514503479,73
3.6641101837158203,74
3.6737589836120605,75
3.683727979660034,76
3.6868691444396973,77
3.7117159366607666,78
3.7334680557250977,79
3.7683918476104736,80
3.777146816253662,81
3.7785940170288086,82
3.782996892929077,83
3.7838330268859863,84
3.7946479320526123,85
3.798444986343384,86
3.8551318645477295,87
3.856890916824341,88
3.864341974258423,89
3.872545003890991,90
3.886160135269165,91
3.8899409770965576,92
3.8926918506622314,93
3.9311840534210205,94
3.9332008361816406,95
3.9367198944091797,96
3.9466068744659424,97
3.9639999866485596,98
3.967621088027954,99
3.9854440689086914,100
3.990417003631592,101
3.9972269535064697,102
4.011811017990112,103
4.0134360790252686,104
4.025518894195557,105
4.055081129074097,106
4.057037115097046,107
4.085525035858154,108
4.085721969604492,109
4.08830189704895,110
4.0926079750061035,111
4.096369028091431,112
4.097429990768433,113
4.098055839538574,114
4.118805170059204,115
4.160922050476074,116
4.1855340003967285,117
4.194178104400635,118
4.199433088302612,119
4.230300188064575,120
4.245966911315918,121
4.259142160415649,122
4.269039154052734,123
4.277216911315918,124
4.289135932922363,125
4.299476146697998,126
4.302114963531494,127
4.303591966629028,128
4.30573582649231,129
4.317556858062744,130
4.341284990310669,131
4.344766139984131,132
4.3830649852752686,133
4.38618803024292,134
4.399685859680176,135
4.412111043930054,136
4.418659925460815,137
4.440192937850952,138
4.444566011428833,139
4.496813058853149,140
4.509878158569336,141
4.517903089523315,142
4.538326978683472,143
4.548995018005371,144
4.570541143417358,145
4.57200813293457,146
4.572979927062988,147
4.579905986785889,148
4.592498064041138,149
4.619279146194458,150
4.619611978530884,151
4.624035835266113,152
4.627286911010742,153
4.631012916564941,154
4.642956018447876,155
4.644129037857056,156
4.6513659954071045,157
4.652633905410767,158
4.665151119232178,159
4.667117118835449,160
4.670941114425659,161
4.687498092651367,162
4.696976900100708,163
4.720285177230835,164
4.724126100540161,165
4.724513053894043,166
4.729530096054077,167
4.7381110191345215,168
4.739181041717529,169
4.739330053329468,170
4.762554883956909,171
4.763927936553955,172
4.7747650146484375,173
4.7810399532318115,174
4.788851976394653,175
4.816612958908081,176
4.823493957519531,177
4.832995891571045,178
4.83660888671875,179
4.841501951217651,180
4.8527209758758545,181
4.857522964477539,182
4.874902963638306,183
4.91172194480896,184
4.913702964782715,185
4.920280933380127,186
4.929511070251465,187
4.948806047439575,188
4.951122999191284,189
4.952530145645142,190
4.98623514175415,191
4.993072032928467,192
4.993132829666138,193
4.994779109954834,194
5.014764070510864,195
5.025120973587036,196
5.042380094528198,197
5.068814992904663,198
5.072042942047119,199
5.086172819137573,200
5.090237855911255,201
5.090598821640015,202
5.095388889312744,203
5.098849058151245,204
5.104342937469482,205
5.1066060066223145,206
5.111167907714844,207
5.111561059951782,208
5.115967035293579,209
5.122305870056152,210
5.12394380569458,211
5.128729820251465,212
5.136850118637085,213
5.145518064498901,214
5.145951986312866,215
5.148932933807373,216
5.158371925354004,217
5.167862892150879,218
5.168000936508179,219
5.169086933135986,220
5.173648118972778,221
5.175562143325806,222
5.179923057556152,223
5.195282936096191,224
5.203150987625122,225
5.209694147109985,226
5.210018873214722,227
5.211745977401733,228
5.213300943374634,229
5.220585823059082,230
5.226585149765015,231
5.230365037918091,232
5.2361249923706055,233
5.2426300048828125,234
5.252132177352905,235
5.253734827041626,236
5.255741119384766,237
5.264847040176392,238
5.269675970077515,239
5.275315046310425,240
5.280438184738159,241
5.284670829772949,242
5.307690858840942,243
5.318526029586792,244
5.322957992553711,245
5.331108093261719,246
5.338510036468506,247
5.341783046722412,248
5.34643292427063,249
5.350411891937256,250
5.359195947647095,251
5.361865043640137,252
5.365329027175903,253
5.367861986160278,254
5.376126050949097,255
5.376300096511841,256
5.377458810806274,257
5.378035068511963,258
5.388990879058838,259
5.395968914031982,260
5.406096935272217,261
5.4187331199646,262
5.427396059036255,263
5.439763069152832,264
5.472661018371582,265
5.482543230056763,266
5.507179021835327,267
5.527137041091919,268
5.541238069534302,269
5.544467210769653,270
5.545753002166748,271
5.546773910522461,272
5.549000024795532,273
5.55333399772644,274
5.555224180221558,275
5.566471099853516,276
5.579813003540039,277
5.580358028411865,278
5.602147817611694,279
5.603610038757324,280
5.60415506362915,281
5.62566614151001,282
5.627460956573486,283
5.632333993911743,284
5.645864009857178,285
5.651163101196289,286
5.651809930801392,287
5.659689903259277,288
5.663522005081177,289
5.666115045547485,290
5.666357040405273,291
5.6691999435424805,292
5.679857015609741,293
5.681045055389404,294
5.685840845108032,295
5.686511039733887,296
5.688102960586548,297
5.6959521770477295,298
5.696107864379883,299
5.703552961349487,300
5.726216077804565,301
5.727541208267212,302
5.729783058166504,303
5.745727062225342,304
5.762969017028809,305
5.76310396194458,306
5.772558927536011,307
5.776978015899658,308
5.7864789962768555,309
5.792324066162109,310
5.81548810005188,311
5.818222999572754,312
5.82336688041687,313
5.824431896209717,314
5.825796842575073,315
5.827502012252808,316
5.827708959579468,317
5.8281638622283936,318
5.83387303352356,319
5.838886022567749,320
5.847792148590088,321
5.852128982543945,322
5.862140893936157,323
5.867594957351685,324
5.867748975753784,325
5.878342866897583,326
5.885285139083862,327
5.901463985443115,328
5.903088092803955,329
5.904786109924316,330
5.905735969543457,331
5.910444974899292,332
5.9169251918792725,333
5.9296839237213135,334
5.944224119186401,335
5.945770978927612,336
5.952345132827759,337
5.9570441246032715,338
5.960147142410278,339
5.9651219844818115,340
5.985226154327393,341
5.994266986846924,342
6.013008117675781,343
6.014961004257202,344
6.015683889389038,345
6.025815010070801,346
6.029932975769043,347
6.031411170959473,348
6.047497987747192,349
6.070134878158569,350
6.081529140472412,351
6.083095073699951,352
6.091944217681885,353
6.105269908905029,354
6.123160123825073,355
6.132690191268921,356
6.134880065917969,357
6.139120101928711,358
6.139246940612793,359
6.15253210067749,360
6.15500020980835,361
6.166303873062134,362
6.173056125640869,363
6.179695129394531,364
6.183203935623169,365
6.188137054443359,366
6.188202142715454,367
6.193629026412964,368
6.2015440464019775,369
6.204792022705078,370
6.205135822296143,371
6.210701942443848,372
6.2190937995910645,373
6.226516962051392,374
6.234400987625122,375
6.241626977920532,376
6.242128849029541,377
6.244515895843506,378
6.248702049255371,379
6.252887964248657,380
6.259887218475342,381
6.259891986846924,382
6.266274929046631,383
6.26776909828186,384
6.2695090770721436,385
6.271473169326782,386
6.273900985717773,387
6.294904947280884,388
6.298487901687622,389
6.298588037490845,390
6.323613882064819,391
6.325760126113892,392
6.3270580768585205,393
6.34538197517395,394
6.350225925445557,395
6.355858087539673,396
6.359282970428467,397
6.3701441287994385,398
6.390143156051636,399
6.4019691944122314,400
6.40354585647583,401
6.412381172180176,402
6.412449836730957,403
6.4195051193237305,404
6.430147171020508,405
6.436567068099976,406
6.437380790710449,407
6.4626829624176025,408
6.474622964859009,409
6.485375165939331,410
6.487293004989624,411
6.490088939666748,412
6.495653867721558,413
6.5049920082092285,414
6.5176100730896,415
6.5226640701293945,416
6.524972915649414,417
6.528764009475708,418
6.543475151062012,419
6.550240993499756,420
6.550772190093994,421
6.586740970611572,422
6.598790168762207,423
6.605975151062012,424
6.610419988632202,425
6.618829965591431,426
6.624466180801392,427
6.6284568309783936,428
6.647409915924072,429
6.651540040969849,430
6.669764995574951,431
6.673435926437378,432
6.677376985549927,433
6.691102027893066,434
6.695348024368286,435
6.696790933609009,436
6.723897218704224,437
6.737444162368774,438
6.750086069107056,439
6.761068105697632,440
6.768812894821167,441
6.769186973571777,442
6.772767066955566,443
6.778325080871582,444
6.7811360359191895,445
6.7859110832214355,446
6.786375045776367,447
6.797465085983276,448
6.80560302734375,449
6.811866998672485,450
6.830689907073975,451
6.8340418338775635,452
6.836410045623779,453
6.852827072143555,454
6.856120824813843,455
6.860564947128296,456
6.868736982345581,457
6.875391960144043,458
6.878866910934448,459
6.880717992782593,460
6.887892007827759,461
6.889789819717407,462
6.892314910888672,463
6.894719123840332,464
6.906923055648804,465
6.920492887496948,466
6.928495168685913,467
6.929128170013428,468
6.954270124435425,469
6.9547460079193115,470
6.979567050933838,471
6.991317987442017,472
6.995612144470215,473
7.007848024368286,474
7.010004997253418,475
7.011061906814575,476
7.014307022094727,477
7.0164079666137695,478
7.020770072937012,479
7.0289270877838135,480
7.034888029098511,481
7.053393125534058,482
7.0551769733428955,483
7.0590009689331055,484
7.075770854949951,485
7.079235076904297,486
7.086895942687988,487
7.093635082244873,488
7.0989391803741455,489
7.109539031982422,490
7.118618965148926,491
7.118703842163086,492
7.123916864395142,493
7.141801118850708,494
7.143294095993042,495
7.166162014007568,496
7.166810989379883,497
7.173041105270386,498
7.1742331981658936,499
7.1815760135650635,500
7.193342924118042,501
7.207283973693848,502
7.214447975158691,503
7.228950023651123,504
7.229243993759155,505
7.2318809032440186,506
7.234752893447876,507
7.2467029094696045,508
7.247699022293091,509
7.2506890296936035,510
7.261152982711792,511
7.274140119552612,512
7.287130117416382,513
7.291753053665161,514
7.295749187469482,515
7.300729990005493,516
7.302663087844849,517
7.304651975631714,518
7.305337905883789,519
7.30678915977478,520
7.321696043014526,521
7.3221800327301025,522
7.324897050857544,523
7.334758043289185,524
7.3390419483184814,525
7.34641695022583,526
7.3857340812683105,527
7.386857986450195,528
7.395835876464844,529
7.395852088928223,530
7.397532939910889,531
7.4045939445495605,532
7.412496089935303,533
7.42866587638855,534
7.452459812164307,535
7.46110987663269,536
7.476249933242798,537
7.47955584526062,538
7.479636907577515,539
7.481212139129639,540
7.481724977493286,541
7.489602088928223,542
7.491447925567627,543
7.501749038696289,544
7.5041539669036865,545
7.506744861602783,546
7.508181095123291,547
7.517544984817505,548
7.548135995864868,549
7.5772178173065186,550
7.579628944396973,551
7.580248117446899,552
7.5963099002838135,553
7.600780010223389,554
7.608481168746948,555
7.6187968254089355,556
7.633937835693359,557
7.642575025558472,558
7.6831419467926025,559
7.683369874954224,560
7.689450025558472,561
7.707389831542969,562
7.707613229751587,563
7.711097955703735,564
7.722134113311768,565
7.731093168258667,566
7.731341123580933,567
7.733216047286987,568
7.743492126464844,569
7.745629072189331,570
7.75104284286499,571
7.763777017593384,572
7.765797853469849,573
7.772032976150513,574
7.7731101512908936,575
7.785057067871094,576
7.798269987106323,577
7.799771070480347,578
7.843435049057007,579
7.843530178070068,580
7.8443708419799805,581
7.852234840393066,582
7.859551906585693,583
7.908220052719116,584
7.912298917770386,585
7.927056074142456,586
7.929621934890747,587
7.929864168167114,588
7.9317309856414795,589
7.9546918869018555,590
7.971678018569946,591
7.980512857437134,592
7.9896509647369385,593
7.989684104919434,594
7.990868091583252,595
8.030802965164185,596
8.047964096069336,597
8.049653053283691,598
8.091470003128052,599
8.1216561794281,600
8.126442909240723,601
8.136199951171875,602
8.152523040771484,603
8.162385940551758,604
8.168039083480835,605
8.189564943313599,606
8.202112913131714,607
8.209484815597534,608
8.219047784805298,609
8.223111867904663,610
8.225589036941528,611
8.261061906814575,612
8.274776935577393,613
8.291553020477295,614
8.293999910354614,615
8.3017098903656,616
8.30689287185669,617
8.307459831237793,618
8.314337015151978,619
8.317222118377686,620
8.330956935882568,621
8.332973003387451,622
8.334877967834473,623
8.33683180809021,624
8.353708028793335,625
8.364598989486694,626
8.366885900497437,627
8.37968111038208,628
8.384305953979492,629
8.386138916015625,630
8.429693937301636,631
8.430888891220093,632
8.447352886199951,633
8.449198961257935,634
8.452668905258179,635
8.461682081222534,636
8.465733051300049,637
8.470190048217773,638
8.473451852798462,639
8.483840942382812,640
8.486504077911377,641
8.48911190032959,642
8.490702867507935,643
8.492194890975952,644
8.504683017730713,645
8.515120029449463,646
8.533681154251099,647
8.565945148468018,648
8.582771062850952,649
8.589357852935791,650
8.592947006225586,651
8.615474939346313,652
8.628551959991455,653
8.634712934494019,654
8.635087013244629,655
8.658041954040527,656
8.660765171051025,657
8.666018009185791,658
8.6737380027771,659
8.675278902053833,660
8.677228927612305,661
8.710453033447266,662
8.729943990707397,663
8.731625080108643,664
8.747501850128174,665
8.773258924484253,666
8.787690877914429,667
8.801448106765747,668
8.804625988006592,669
8.812305927276611,670
8.819523096084595,671
8.823432922363281,672
8.85313606262207,673
8.863322019577026,674
8.871119022369385,675
8.875172853469849,676
8.881250143051147,677
8.88229489326477,678
8.892010927200317,679
8.89710783958435,680
8.898998975753784,681
8.929739952087402,682
8.931906938552856,683
8.93280291557312,684
9.004363059997559,685
9.007224082946777,686
9.017045021057129,687
9.021358966827393,688
9.035092115402222,689
9.082228899002075,690
9.094484090805054,691
9.103000164031982,692
9.1424081325531,693
9.148125886917114,694
9.167192935943604,695
9.167310953140259,696
9.211652994155884,697
9.225353002548218,698
9.26301908493042,699
9.290032863616943,700
9.331135034561157,701
9.371096849441528,702
9.399999141693115,703
9.402652978897095,704
9.405026912689209,705
9.425911903381348,706
9.437899827957153,707
9.443068981170654,708
9.448426008224487,709
9.452316045761108,710
9.453293085098267,711
9.468375205993652,712
9.48639702796936,713
9.490237951278687,714
9.505965948104858,715
9.517461061477661,716
9.569730043411255,717
9.623156070709229,718
9.636922121047974,719
9.677682876586914,720
9.685433864593506,721
9.686883926391602,722
9.714782953262329,723
9.715727090835571,724
9.726122856140137,725
9.753066062927246,726
9.82045292854309,727
9.853190898895264,728
9.898044109344482,729
9.899502038955688,730
9.906646013259888,731
9.91040301322937,732
9.91581392288208,733
9.958671808242798,734
9.959918022155762,735
10.014616012573242,736
10.02787709236145,737
10.029656887054443,738
10.044922113418579,739
10.130815029144287,740
10.204274892807007,741
10.204292058944702,742
10.209946155548096,743
10.21739912033081,744
10.22463607788086,745
10.22820520401001,746
10.23462986946106,747
10.260824203491211,748
10.265160083770752,749
10.27539610862732,750
10.288798809051514,751
10.34546184539795,752
10.37014102935791,753
10.38628101348877,754
10.474005937576294,755
10.479866981506348,756
10.52332615852356,757
10.523805856704712,758
10.562992095947266,759
10.578650951385498,760
10.587140083312988,761
10.602854013442993,762
10.62705683708191,763
10.6299729347229,764
10.637162923812866,765
10.649334192276001,766
10.65125298500061,767
10.769672870635986,768
10.774646043777466,769
10.786118984222412,770
10.81359314918518,771
10.849143028259277,772
10.853208065032959,773
10.883549928665161,774
10.902513027191162,775
10.912343978881836,776
10.923757076263428,777
10.928976058959961,778
11.012563943862915,779
11.045334100723267,780
11.112803936004639,781
11.120667934417725,782
11.141779899597168,783
11.194975137710571,784
11.20476484298706,785
11.20906400680542,786
11.21021294593811,787
11.243607997894287,788
11.25963807106018,789
11.325422048568726,790
11.367091178894043,791
11.424400091171265,792
11.484735012054443,793
11.52786111831665,794
11.536906957626343,795
11.557111024856567,796
11.576680898666382,797
11.692228078842163,798
11.70120096206665,799
11.796386957168579,800
11.861110925674438,801
11.871092081069946,802
11.995591878890991,803
12.121198892593384,804
12.131129026412964,805
12.197965145111084,806
12.2100088596344,807
12.257325887680054,808
12.258245944976807,809
12.269932985305786,810
12.284325122833252,811
12.286702156066895,812
12.290818929672241,813
12.320028066635132,814
12.345832109451294,815
12.370625019073486,816
12.38965106010437,817
12.403184175491333,818
12.479241132736206,819
12.576766967773438,820
12.579566955566406,821
12.588023900985718,822
12.646955013275146,823
12.70221495628357,824
12.704747200012207,825
12.785491943359375,826
12.825434923171997,827
12.935136079788208,828
12.962526082992554,829
12.963743925094604,830
13.04569697380066,831
13.097563028335571,832
13.099467992782593,833
13.116009950637817,834
13.171084880828857,835
13.257674932479858,836
13.337724924087524,837
13.376504898071289,838
13.414788007736206,839
13.417959213256836,840
13.433889865875244,841
13.471620082855225,842
13.492633819580078,843
13.513161897659302,844
13.527924060821533,845
13.587301015853882,846
13.604081153869629,847
13.743227005004883,848
13.803417921066284,849
13.831670045852661,850
13.89063286781311,851
13.989737033843994,852
14.090843915939331,853
14.108981132507324,854
14.24283504486084,855
14.337043046951294,856
14.557456970214844,857
14.761713027954102,858
14.76318907737732,859
14.981151103973389,860
15.079704999923706,861
15.238561153411865,862
15.335294008255005,863
15.400076866149902,864
15.481418132781982,865
15.556153059005737,866
15.695574045181274,867
15.792236804962158,868
15.844032049179077,869
15.905966997146606,870
16.23740291595459,871
16.28384494781494,872
16.368764877319336,873
16.373701095581055,874
16.44681715965271,875
16.49884796142578,876
16.64232301712036,877
16.80837321281433,878
16.82378315925598,879
17.436984062194824,880
17.68626093864441,881
17.747664213180542,882
17.776031017303467,883
18.099349975585938,884
18.18764090538025,885
18.38683795928955,886
18.39611005783081,887
18.410976886749268,888
18.47409987449646,889
18.518124103546143,890
18.621464014053345,891
18.73893690109253,892
18.828855991363525,893
18.996376037597656,894
19.07931685447693,895
19.108826875686646,896
19.15750288963318,897
19.26091194152832,898
19.300095796585083,899
19.32923698425293,900
19.445484161376953,901
19.501860857009888,902
19.607353925704956,903
19.86088991165161,904
19.988237142562866,905
20.10753083229065,906
20.13173508644104,907
20.15746784210205,908
20.172023057937622,909
20.356821060180664,910
20.456485986709595,911
20.52003788948059,912
20.565099000930786,913
20.596046924591064,914
20.667682886123657,915
20.73856496810913,916
20.828051805496216,917
20.95796298980713,918
20.96197509765625,919
20.98055601119995,920
21.21397304534912,921
21.258599996566772,922
21.270371913909912,923
21.47000002861023,924
21.627755165100098,925
21.724239826202393,926
21.90316081047058,927
21.919430017471313,928
22.120455980300903,929
22.162863969802856,930
22.303534030914307,931
22.39213991165161,932
22.464531898498535,933
22.634232997894287,934
22.67983317375183,935
22.721450090408325,936
22.77513813972473,937
22.818750858306885,938
22.87266993522644,939
22.986252069473267,940
23.10710310935974,941
23.109883069992065,942
23.134959936141968,943
23.242350101470947,944
23.25323486328125,945
23.26841402053833,946
23.626941919326782,947
23.755836009979248,948
23.803768157958984,949
24.16225290298462,950
24.25927495956421,951
24.308736085891724,952
24.893707990646362,953
24.98481583595276,954
25.006179094314575,955
25.36501383781433,956
25.38808298110962,957
25.44406008720398,958
25.55798316001892,959
25.68031597137451,960
26.163758993148804,961
26.2552170753479,962
26.359303951263428,963
26.421868085861206,964
26.44040584564209,965
26.46286106109619,966
27.137845993041992,967
27.286967039108276,968
27.46976399421692,969
27.77702498435974,970
27.85356092453003,971
27.998478889465332,972
28.058725833892822,973
28.08287000656128,974
28.297709941864014,975
28.31956386566162,976
28.59801197052002,977
28.935515880584717,978
29.25765895843506,979
29.364909172058105,980
29.94560694694519,981
30.321833848953247,982
30.329236030578613,983
30.34495496749878,984
30.744168043136597,985
31.06942892074585,986
32.46752691268921,987
32.52855682373047,988
33.054696798324585,989
33.274288177490234,990
33.65880489349365,991
34.147753953933716,992
35.78687596321106,993
36.71296811103821,994
36.86408996582031,995
40.72567415237427,996
43.17852282524109,997
54.61541199684143,998
57.907867193222046,999
59.12388801574707,1000
59.12388801574707,1000
3558.743488073349,1000


==> data/performance-thousands-FORMULATION.DWPGasModel-ACPPowerModel-build_mld_uc.csv <==
solve_time,num_problems_solved
59.12388801574707,0.0
59.12388801574707,0.0
3558.743488073349,0.0

